Tensor-product vertex patch smoothers for biharmonic problems

We discuss vertex patch smoothers as overlapping domain decomposition methods for fourth order elliptic partial differential equations. We show that they are numerically very efficient and yield high convergence rates. Furthermore, we discuss low rank tensor approximations for their efficient implementation. Our experiments demonstrate that the inexact local solver yields a method which converges fast and uniformly with respect to mesh refinement. The multiplicative smoother shows superior performance in terms of solution efficiency, requiring fewer iterations. However, in three-dimensional cases, the additive smoother outperforms its multiplicative counterpart due to the latter's lower potential for parallelism. Additionally, the solver infrastructure supports a mixed-precision approach, executing the multigrid preconditioner in single precision while performing the outer iteration in double precision, thereby increasing throughput by up to 70 percent.

==> fig/coloring01-vp.tikz <==
\begin{tikzpicture}[thick]

% draw a checkerboard of (non-overlapping) vertex patches (cells are not framed)  
\coordinate (anchor) at (0,0);
\coordinate (shift) at (2,2);
\foreach \i in {0,2}
\foreach \j in {0,2}
{
\ifnum \i=\j
\coordinate (P) at ($(\i,\i) + (anchor)$);
\fill[pattern color=colorB,pattern=north west lines] (P) rectangle ($(P) + (shift)$);
\else
\coordinate (P) at ($(\i,\j) + (anchor)$);
\fill[pattern color=colorA,pattern=horizontal lines] (P) rectangle ($(P) + (shift)$);
\fi
}

% draw the frame, i.e. the corresponding mesh
\foreach \i in {0,...,5} \draw (\i,0) -- (\i,5);
\foreach \j in {0,...,5} \draw (0,\j) -- (5,\j);

\end{tikzpicture}

==> fig/coloring23-vp.tikz <==
\begin{tikzpicture}[thick]

% draw a checkerboard of (non-overlapping) vertex patches (cells are not framed)  
\coordinate (anchor) at (1,0);
\coordinate (shift) at (2,2);
\foreach \i in {0,2}
\foreach \j in {0,2}
{
\ifnum \i=\j
\coordinate (P) at ($(\i,\i) + (anchor)$);
\fill[pattern color=colorB,pattern=horizontal lines] (P) rectangle ($(P) + (shift)$);
\else
\coordinate (P) at ($(\i,\j) + (anchor)$);
\fill[pattern color=colorA,pattern=north west lines] (P) rectangle ($(P) + (shift)$);
\fi
}

% draw the frame, i.e. the corresponding mesh
\foreach \i in {0,...,5} \draw (\i,0) -- (\i,5);
\foreach \j in {0,...,5} \draw (0,\j) -- (5,\j);

\end{tikzpicture}

==> fig/coloring45-vp.tikz <==
\begin{tikzpicture}[thick]

% draw a checkerboard of (non-overlapping) vertex patches (cells are not framed)  
\coordinate (anchor) at (0,1);
\coordinate (shift) at (2,2);
\foreach \i in {0,2}
\foreach \j in {0,2}
{
\ifnum \i=\j
\coordinate (P) at ($(\i,\i) + (anchor)$);
\fill[pattern color=colorB,pattern=north east lines] (P) rectangle ($(P) + (shift)$);
\else
\coordinate (P) at ($(\i,\j) + (anchor)$);
\fill[pattern color=colorA,pattern=vertical lines] (P) rectangle ($(P) + (shift)$);
\fi
}

% draw the frame, i.e. the corresponding mesh
\foreach \i in {0,...,5} \draw (\i,0) -- (\i,5);
\foreach \j in {0,...,5} \draw (0,\j) -- (5,\j);

\end{tikzpicture}

==> fig/coloring67-vp.tikz <==
\begin{tikzpicture}[thick]

% draw a checkerboard of (non-overlapping) vertex patches (cells are not framed)  
\coordinate (anchor) at (1,1);
\coordinate (shift) at (2,2);
\foreach \i in {0,2}
\foreach \j in {0,2}
{
\ifnum \i=\j
\coordinate (P) at ($(\i,\i) + (anchor)$);
\fill[pattern color=colorB,pattern=vertical lines] (P) rectangle ($(P) + (shift)$);
\else
\coordinate (P) at ($(\i,\j) + (anchor)$);
\fill[pattern color=colorA,pattern=north east lines] (P) rectangle ($(P) + (shift)$);
\fi
}

% draw the frame, i.e. the corresponding mesh
\foreach \i in {0,...,5} \draw (\i,0) -- (\i,5);
\foreach \j in {0,...,5} \draw (0,\j) -- (5,\j);

\end{tikzpicture}

==> fig/left-right-cells-vp.tikz <==
\begin{tikzpicture}[thick]

  % shade cells of subdomain
  \foreach \i in {1}
  \foreach \j in {1}
  {
  {
    \coordinate (bottomleft) at ($(\i,\j) + (0.1, 1.0)$);
    \coordinate (topright) at ($(\i,\j) + (1.9, 1.9)$);
    \fill[pattern color=slategrey!99,pattern=north west lines] (bottomleft) rectangle (topright);
    \node[fill=white,text=black] at ($(\i,\j) + (.5, 1.5)$) {$\cell_3$};
    \node[fill=white,text=black] at ($(\i,\j) + (1.5, 1.5)$) {$\cell_4$};
  }
  {
    \coordinate (bottomleft) at ($(\i,\j) + (0.1, 0.1)$);
    \coordinate (topright) at ($(\i,\j) + (1.0, 1.0)$);
    \fill[pattern color=slategrey!99,pattern=north west lines] (bottomleft) rectangle (topright);
    \node[fill=white,text=black] at ($(\i,\j) + (.5, .5)$) {$\cell_1$};
  }
  {
    \coordinate (bottomleft) at ($(\i,\j) + (1.0, 0.1)$);
    \coordinate (topright) at ($(\i,\j) + (1.9, 1.0)$);
    \fill[pattern color=slategrey!99,pattern=north west lines] (bottomleft) rectangle (topright);
    \node[fill=white,text=black] at ($(\i,\j) + (1.5, .5)$) {$\cell_2$};
  }

  % intervals in x-dimension
  \node[shape=circle,scale=0.35,fill=black] at (\i,\j) {};
  \node[text=black, below right] at (\i,\j) {\small $a_1^-$};
  \node[shape=circle,scale=0.35,fill=black] at ($(\i,\j) + (1.,0.)$) {};
  \node[text=black, below left] at ($(\i,\j) + (1.,0.)$) {\small $b_1^-$};
  \node[text=black, below right] at ($(\i,\j) + (1.,0.)$) {\small $a_1^+$};
  \node[shape=circle,scale=0.35,fill=black] at ($(\i,\j) + (2.,0.)$) {};
  \node[text=black, below left] at ($(\i,\j) + (2.,0.)$) {\small $b_1^+$};

  % intervals in y-dimension
  \node[shape=circle,scale=0.35,fill=black] at (\i,\j) {};
  \node[text=black, above left] at (\i,\j) {\small $a_2^-$};
  \node[shape=circle,scale=0.35,fill=black] at ($(\i,\j) + (0.,1.)$) {};
  \node[text=black, below left] at ($(\i,\j) + (0.,1.)$) {\small $b_2^-$};
  \node[text=black, above left] at ($(\i,\j) + (0.,1.)$) {\small $a_2^+$};
  \node[shape=circle,scale=0.35,fill=black] at ($(\i,\j) + (0.,2.)$) {};
  \node[text=black, below left] at ($(\i,\j) + (0.,2.)$) {\small $b_2^+$};
  }
  
  % draw mesh
  \draw[step=1] (0,0) grid (4,4);

\end{tikzpicture}

